Hyperbolic Embeddings in Toric Geometry: Effectivity and Deformation Stability

We study the deformation behavior of Kobayashi hyperbolic embeddings for complements of divisors in projective toric varieties. In the toric setting, the Zariski closure of an entire curve in a torus complement is a translate of an algebraic subtorus contained in that complement. This translates hyperbolicity questions into combinatorial conditions on lattice-point configurations of Newton polytopes. Building on a theorem of Tiba, which guarantees hyperbolic embedding for a general divisor under suitable facewise lattice conditions, we develop an effective refinement of his argument. We construct an explicit constructible bad locus in the coefficient parameter space, characterized by the presence of translated subtori in the divisor or its complement on a torus stratum, and use its proper Zariski closure as an exceptional locus. This description makes the exceptional set amenable to computation. Using this effectivity, we prove a deformation stability result: along any algebraic one-parameter family of divisors whose initial member avoids the exceptional locus, hyperbolic embedding fails for at most finitely many parameters. Under strengthened lattice-point hypotheses, we further exhibit distinguished one-parameter families for which hyperbolic embedding persists without any exceptional parameters. We also analyze deformations arising from diagonal torus reparametrizations. If the initial divisor lies outside $\mathcal Y$, the inverse image of $\mathcal Y$ under the similarity family is empty on the nondegenerate parameter domain, while the smallest possible degeneracy set of a rational similarity presentation is controlled by a multiplicative rank invariant of the scaling vector. Finally, we illustrate the theory through examples in projective spaces and Hirzebruch surfaces.

==> verification_results.json <==
{
  "status": "all assertions passed",
  "arithmetic": "exact integers",
  "full_support": [
    [
      0,
      0,
      0
    ],
    [
      0,
      0,
      1
    ],
    [
      0,
      0,
      2
    ],
    [
      0,
      0,
      3
    ],
    [
      0,
      1,
      0
    ],
    [
      0,
      1,
      1
    ],
    [
      0,
      1,
      2
    ],
    [
      0,
      2,
      0
    ],
    [
      0,
      2,
      1
    ],
    [
      0,
      3,
      0
    ],
    [
      1,
      0,
      0
    ],
    [
      1,
      0,
      1
    ],
    [
      1,
      0,
      2
    ],
    [
      1,
      1,
      0
    ],
    [
      1,
      1,
      1
    ],
    [
      1,
      2,
      0
    ],
    [
      2,
      0,
      0
    ],
    [
      2,
      0,
      1
    ],
    [
      2,
      1,
      0
    ],
    [
      3,
      0,
      0
    ]
  ],
  "full_normal_layer_counts": [
    {
      "normal": [
        0,
        0,
        1
      ],
      "layers": 4
    },
    {
      "normal": [
        0,
        1,
        -2
      ],
      "layers": 9
    },
    {
      "normal": [
        0,
        1,
        -1
      ],
      "layers": 7
    },
    {
      "normal": [
        0,
        1,
        0
      ],
      "layers": 4
    },
    {
      "normal": [
        0,
        1,
        1
      ],
      "layers": 4
    },
    {
      "normal": [
        0,
        1,
        2
      ],
      "layers": 7
    },
    {
      "normal": [
        0,
        1,
        3
      ],
      "layers": 9
    },
    {
      "normal": [
        0,
        2,
        -1
      ],
      "layers": 9
    },
    {
      "normal": [
        0,
        2,
        1
      ],
      "layers": 7
    },
    {
      "normal": [
        0,
        2,
        3
      ],
      "layers": 9
    },
    {
      "normal": [
        0,
        3,
        1
      ],
      "layers": 9
    },
    {
      "normal": [
        0,
        3,
        2
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        -8,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -7,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -6,
        -4
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -6,
        -2
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        -6,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -5,
        -3
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        -5,
        -2
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        -5,
        -1
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        -5,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -5,
        4
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -4,
        -6
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -4,
        -2
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        -4,
        -1
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        -4,
        2
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        -4,
        3
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        -3,
        -5
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        -3,
        -2
      ],
      "layers": 13
    },
    {
      "normal": [
        1,
        -3,
        -1
      ],
      "layers": 12
    },
    {
      "normal": [
        1,
        -3,
        2
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        -3,
        3
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        -3,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -2,
        -8
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -2,
        -7
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -2,
        -6
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        -2,
        -5
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        -2,
        -4
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        -2,
        -3
      ],
      "layers": 13
    },
    {
      "normal": [
        1,
        -2,
        -2
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        -2,
        -1
      ],
      "layers": 10
    },
    {
      "normal": [
        1,
        -2,
        0
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        -2,
        1
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        -2,
        2
      ],
      "layers": 12
    },
    {
      "normal": [
        1,
        -2,
        3
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        -2,
        4
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        -2,
        5
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        -2,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -2,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        -1,
        -5
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        -1,
        -4
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        -1,
        -3
      ],
      "layers": 12
    },
    {
      "normal": [
        1,
        -1,
        -2
      ],
      "layers": 10
    },
    {
      "normal": [
        1,
        -1,
        -1
      ],
      "layers": 7
    },
    {
      "normal": [
        1,
        -1,
        0
      ],
      "layers": 7
    },
    {
      "normal": [
        1,
        -1,
        1
      ],
      "layers": 7
    },
    {
      "normal": [
        1,
        -1,
        2
      ],
      "layers": 10
    },
    {
      "normal": [
        1,
        -1,
        3
      ],
      "layers": 12
    },
    {
      "normal": [
        1,
        -1,
        4
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        -1,
        5
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        0,
        -2
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        0,
        -1
      ],
      "layers": 7
    },
    {
      "normal": [
        1,
        0,
        0
      ],
      "layers": 4
    },
    {
      "normal": [
        1,
        0,
        1
      ],
      "layers": 4
    },
    {
      "normal": [
        1,
        0,
        2
      ],
      "layers": 7
    },
    {
      "normal": [
        1,
        0,
        3
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        1,
        -2
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        1,
        -1
      ],
      "layers": 7
    },
    {
      "normal": [
        1,
        1,
        0
      ],
      "layers": 4
    },
    {
      "normal": [
        1,
        1,
        1
      ],
      "layers": 4
    },
    {
      "normal": [
        1,
        1,
        2
      ],
      "layers": 7
    },
    {
      "normal": [
        1,
        1,
        3
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        2,
        -4
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        2,
        -3
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        2,
        -2
      ],
      "layers": 12
    },
    {
      "normal": [
        1,
        2,
        -1
      ],
      "layers": 10
    },
    {
      "normal": [
        1,
        2,
        0
      ],
      "layers": 7
    },
    {
      "normal": [
        1,
        2,
        1
      ],
      "layers": 7
    },
    {
      "normal": [
        1,
        2,
        2
      ],
      "layers": 7
    },
    {
      "normal": [
        1,
        2,
        3
      ],
      "layers": 10
    },
    {
      "normal": [
        1,
        2,
        4
      ],
      "layers": 12
    },
    {
      "normal": [
        1,
        2,
        5
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        2,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        3,
        -6
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        3,
        -5
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        3,
        -4
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        3,
        -3
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        3,
        -2
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        3,
        -1
      ],
      "layers": 12
    },
    {
      "normal": [
        1,
        3,
        0
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        3,
        1
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        3,
        2
      ],
      "layers": 10
    },
    {
      "normal": [
        1,
        3,
        3
      ],
      "layers": 9
    },
    {
      "normal": [
        1,
        3,
        4
      ],
      "layers": 13
    },
    {
      "normal": [
        1,
        3,
        5
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        3,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        3,
        7
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        3,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        3,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        4,
        -5
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        4,
        -2
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        4,
        -1
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        4,
        2
      ],
      "layers": 12
    },
    {
      "normal": [
        1,
        4,
        3
      ],
      "layers": 13
    },
    {
      "normal": [
        1,
        4,
        6
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        5,
        -2
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        5,
        -1
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        5,
        2
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        5,
        3
      ],
      "layers": 14
    },
    {
      "normal": [
        1,
        5,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        6,
        -3
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        6,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        6,
        2
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        6,
        3
      ],
      "layers": 15
    },
    {
      "normal": [
        1,
        6,
        4
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        7,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        7,
        3
      ],
      "layers": 17
    },
    {
      "normal": [
        1,
        7,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        8,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        1,
        9,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -7,
        -4
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -7,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -6,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -6,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -5,
        -4
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -5,
        -1
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        -5,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -4,
        -7
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -4,
        -5
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -4,
        -3
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        -4,
        -1
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        -4,
        1
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        -4,
        3
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        -4,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -3,
        -4
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        -3,
        -2
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        -3,
        -1
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        -3,
        1
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        -3,
        3
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        -3,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -2,
        -3
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        -2,
        -1
      ],
      "layers": 12
    },
    {
      "normal": [
        2,
        -2,
        1
      ],
      "layers": 12
    },
    {
      "normal": [
        2,
        -2,
        3
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        -1,
        -7
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -1,
        -6
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -1,
        -5
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        -1,
        -4
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        -1,
        -3
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        -1,
        -2
      ],
      "layers": 12
    },
    {
      "normal": [
        2,
        -1,
        -1
      ],
      "layers": 9
    },
    {
      "normal": [
        2,
        -1,
        0
      ],
      "layers": 9
    },
    {
      "normal": [
        2,
        -1,
        1
      ],
      "layers": 10
    },
    {
      "normal": [
        2,
        -1,
        2
      ],
      "layers": 9
    },
    {
      "normal": [
        2,
        -1,
        3
      ],
      "layers": 13
    },
    {
      "normal": [
        2,
        -1,
        4
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        -1,
        5
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        -1,
        6
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        -1,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        -1,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        0,
        -1
      ],
      "layers": 9
    },
    {
      "normal": [
        2,
        0,
        1
      ],
      "layers": 7
    },
    {
      "normal": [
        2,
        0,
        3
      ],
      "layers": 9
    },
    {
      "normal": [
        2,
        1,
        -4
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        1,
        -3
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        1,
        -2
      ],
      "layers": 12
    },
    {
      "normal": [
        2,
        1,
        -1
      ],
      "layers": 10
    },
    {
      "normal": [
        2,
        1,
        0
      ],
      "layers": 7
    },
    {
      "normal": [
        2,
        1,
        1
      ],
      "layers": 7
    },
    {
      "normal": [
        2,
        1,
        2
      ],
      "layers": 7
    },
    {
      "normal": [
        2,
        1,
        3
      ],
      "layers": 10
    },
    {
      "normal": [
        2,
        1,
        4
      ],
      "layers": 12
    },
    {
      "normal": [
        2,
        1,
        5
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        1,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        2,
        -1
      ],
      "layers": 9
    },
    {
      "normal": [
        2,
        2,
        1
      ],
      "layers": 7
    },
    {
      "normal": [
        2,
        2,
        3
      ],
      "layers": 9
    },
    {
      "normal": [
        2,
        3,
        -6
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        3,
        -5
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        3,
        -4
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        3,
        -3
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        3,
        -2
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        3,
        -1
      ],
      "layers": 13
    },
    {
      "normal": [
        2,
        3,
        0
      ],
      "layers": 9
    },
    {
      "normal": [
        2,
        3,
        1
      ],
      "layers": 10
    },
    {
      "normal": [
        2,
        3,
        2
      ],
      "layers": 9
    },
    {
      "normal": [
        2,
        3,
        3
      ],
      "layers": 9
    },
    {
      "normal": [
        2,
        3,
        4
      ],
      "layers": 12
    },
    {
      "normal": [
        2,
        3,
        5
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        3,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        3,
        7
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        3,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        3,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        4,
        -1
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        4,
        1
      ],
      "layers": 12
    },
    {
      "normal": [
        2,
        4,
        3
      ],
      "layers": 12
    },
    {
      "normal": [
        2,
        4,
        5
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        5,
        -4
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        5,
        -1
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        5,
        1
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        5,
        3
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        5,
        4
      ],
      "layers": 14
    },
    {
      "normal": [
        2,
        5,
        6
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        6,
        -3
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        6,
        -1
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        6,
        1
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        6,
        3
      ],
      "layers": 15
    },
    {
      "normal": [
        2,
        6,
        5
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        6,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        6,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        7,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        7,
        3
      ],
      "layers": 17
    },
    {
      "normal": [
        2,
        7,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        8,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        8,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        9,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        2,
        9,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -6,
        -4
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -6,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -6,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -6,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -6,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -5,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -5,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -4,
        -6
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -4,
        1
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        -4,
        2
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        -3,
        -2
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        -3,
        -1
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        -3,
        1
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        -3,
        2
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        -2,
        -6
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -2,
        -3
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        -2,
        -1
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        -2,
        1
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        -2,
        2
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        -2,
        4
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        -1,
        -6
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        -1,
        -3
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        -1,
        -2
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        -1,
        1
      ],
      "layers": 12
    },
    {
      "normal": [
        3,
        -1,
        2
      ],
      "layers": 13
    },
    {
      "normal": [
        3,
        -1,
        5
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        0,
        1
      ],
      "layers": 9
    },
    {
      "normal": [
        3,
        0,
        2
      ],
      "layers": 9
    },
    {
      "normal": [
        3,
        1,
        -6
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        1,
        -5
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        1,
        -4
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        1,
        -3
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        1,
        -2
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        1,
        -1
      ],
      "layers": 12
    },
    {
      "normal": [
        3,
        1,
        0
      ],
      "layers": 9
    },
    {
      "normal": [
        3,
        1,
        1
      ],
      "layers": 9
    },
    {
      "normal": [
        3,
        1,
        2
      ],
      "layers": 10
    },
    {
      "normal": [
        3,
        1,
        3
      ],
      "layers": 9
    },
    {
      "normal": [
        3,
        1,
        4
      ],
      "layers": 13
    },
    {
      "normal": [
        3,
        1,
        5
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        1,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        1,
        7
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        1,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        1,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        2,
        -6
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        2,
        -5
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        2,
        -4
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        2,
        -3
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        2,
        -2
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        2,
        -1
      ],
      "layers": 13
    },
    {
      "normal": [
        3,
        2,
        0
      ],
      "layers": 9
    },
    {
      "normal": [
        3,
        2,
        1
      ],
      "layers": 10
    },
    {
      "normal": [
        3,
        2,
        2
      ],
      "layers": 9
    },
    {
      "normal": [
        3,
        2,
        3
      ],
      "layers": 9
    },
    {
      "normal": [
        3,
        2,
        4
      ],
      "layers": 12
    },
    {
      "normal": [
        3,
        2,
        5
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        2,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        2,
        7
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        2,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        2,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        3,
        1
      ],
      "layers": 9
    },
    {
      "normal": [
        3,
        3,
        2
      ],
      "layers": 9
    },
    {
      "normal": [
        3,
        4,
        -2
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        4,
        1
      ],
      "layers": 13
    },
    {
      "normal": [
        3,
        4,
        2
      ],
      "layers": 12
    },
    {
      "normal": [
        3,
        4,
        5
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        4,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        4,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        5,
        -1
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        5,
        1
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        5,
        2
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        5,
        4
      ],
      "layers": 14
    },
    {
      "normal": [
        3,
        5,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        5,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        6,
        1
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        6,
        2
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        6,
        4
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        6,
        5
      ],
      "layers": 15
    },
    {
      "normal": [
        3,
        7,
        1
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        7,
        2
      ],
      "layers": 17
    },
    {
      "normal": [
        3,
        7,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        8,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        8,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        9,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        9,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        9,
        4
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        9,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        3,
        9,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        -5,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        -5,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        -3,
        -2
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        -3,
        -1
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        -3,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        -2,
        -5
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        -2,
        -3
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        -2,
        -1
      ],
      "layers": 15
    },
    {
      "normal": [
        4,
        -2,
        1
      ],
      "layers": 15
    },
    {
      "normal": [
        4,
        -2,
        3
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        -2,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        -2,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        -1,
        -3
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        -1,
        -2
      ],
      "layers": 15
    },
    {
      "normal": [
        4,
        -1,
        1
      ],
      "layers": 14
    },
    {
      "normal": [
        4,
        -1,
        2
      ],
      "layers": 14
    },
    {
      "normal": [
        4,
        -1,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        1,
        -5
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        1,
        -2
      ],
      "layers": 15
    },
    {
      "normal": [
        4,
        1,
        -1
      ],
      "layers": 14
    },
    {
      "normal": [
        4,
        1,
        2
      ],
      "layers": 12
    },
    {
      "normal": [
        4,
        1,
        3
      ],
      "layers": 13
    },
    {
      "normal": [
        4,
        1,
        6
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        2,
        -1
      ],
      "layers": 14
    },
    {
      "normal": [
        4,
        2,
        1
      ],
      "layers": 12
    },
    {
      "normal": [
        4,
        2,
        3
      ],
      "layers": 12
    },
    {
      "normal": [
        4,
        2,
        5
      ],
      "layers": 14
    },
    {
      "normal": [
        4,
        3,
        -2
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        3,
        1
      ],
      "layers": 13
    },
    {
      "normal": [
        4,
        3,
        2
      ],
      "layers": 12
    },
    {
      "normal": [
        4,
        3,
        5
      ],
      "layers": 14
    },
    {
      "normal": [
        4,
        3,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        4,
        3,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        5,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        5,
        2
      ],
      "layers": 14
    },
    {
      "normal": [
        4,
        5,
        3
      ],
      "layers": 14
    },
    {
      "normal": [
        4,
        5,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        4,
        5,
        7
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        6,
        -3
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        6,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        6,
        1
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        6,
        3
      ],
      "layers": 15
    },
    {
      "normal": [
        4,
        6,
        5
      ],
      "layers": 15
    },
    {
      "normal": [
        4,
        6,
        7
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        6,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        7,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        7,
        5
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        7,
        6
      ],
      "layers": 17
    },
    {
      "normal": [
        4,
        9,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        4,
        9,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        -4,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        -4,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        -3,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        -3,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        -2,
        -3
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        -2,
        1
      ],
      "layers": 17
    },
    {
      "normal": [
        5,
        -2,
        4
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        -1,
        -4
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        -1,
        -3
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        -1,
        1
      ],
      "layers": 15
    },
    {
      "normal": [
        5,
        -1,
        2
      ],
      "layers": 15
    },
    {
      "normal": [
        5,
        -1,
        3
      ],
      "layers": 17
    },
    {
      "normal": [
        5,
        1,
        -2
      ],
      "layers": 17
    },
    {
      "normal": [
        5,
        1,
        -1
      ],
      "layers": 15
    },
    {
      "normal": [
        5,
        1,
        2
      ],
      "layers": 14
    },
    {
      "normal": [
        5,
        1,
        3
      ],
      "layers": 14
    },
    {
      "normal": [
        5,
        1,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        2,
        -4
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        2,
        -1
      ],
      "layers": 15
    },
    {
      "normal": [
        5,
        2,
        1
      ],
      "layers": 14
    },
    {
      "normal": [
        5,
        2,
        3
      ],
      "layers": 14
    },
    {
      "normal": [
        5,
        2,
        4
      ],
      "layers": 14
    },
    {
      "normal": [
        5,
        2,
        6
      ],
      "layers": 17
    },
    {
      "normal": [
        5,
        3,
        -1
      ],
      "layers": 17
    },
    {
      "normal": [
        5,
        3,
        1
      ],
      "layers": 14
    },
    {
      "normal": [
        5,
        3,
        2
      ],
      "layers": 14
    },
    {
      "normal": [
        5,
        3,
        4
      ],
      "layers": 14
    },
    {
      "normal": [
        5,
        3,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        5,
        3,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        4,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        4,
        2
      ],
      "layers": 14
    },
    {
      "normal": [
        5,
        4,
        3
      ],
      "layers": 14
    },
    {
      "normal": [
        5,
        4,
        6
      ],
      "layers": 15
    },
    {
      "normal": [
        5,
        4,
        7
      ],
      "layers": 17
    },
    {
      "normal": [
        5,
        6,
        2
      ],
      "layers": 17
    },
    {
      "normal": [
        5,
        6,
        3
      ],
      "layers": 15
    },
    {
      "normal": [
        5,
        6,
        4
      ],
      "layers": 15
    },
    {
      "normal": [
        5,
        6,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        6,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        7,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        7,
        4
      ],
      "layers": 17
    },
    {
      "normal": [
        5,
        7,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        8,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        8,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        9,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        5,
        9,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        -3,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        -3,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        -3,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        -3,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        -3,
        4
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        -2,
        -3
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        -2,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        -1,
        -3
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        -1,
        2
      ],
      "layers": 17
    },
    {
      "normal": [
        6,
        -1,
        4
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        1,
        -3
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        1,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        1,
        2
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        1,
        3
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        1,
        4
      ],
      "layers": 17
    },
    {
      "normal": [
        6,
        2,
        -3
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        2,
        -1
      ],
      "layers": 17
    },
    {
      "normal": [
        6,
        2,
        1
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        2,
        3
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        2,
        5
      ],
      "layers": 17
    },
    {
      "normal": [
        6,
        2,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        2,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        3,
        1
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        3,
        2
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        3,
        4
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        3,
        5
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        4,
        -3
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        4,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        4,
        1
      ],
      "layers": 17
    },
    {
      "normal": [
        6,
        4,
        3
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        4,
        5
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        4,
        7
      ],
      "layers": 17
    },
    {
      "normal": [
        6,
        4,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        5,
        2
      ],
      "layers": 17
    },
    {
      "normal": [
        6,
        5,
        3
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        5,
        4
      ],
      "layers": 15
    },
    {
      "normal": [
        6,
        5,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        5,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        7,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        7,
        4
      ],
      "layers": 17
    },
    {
      "normal": [
        6,
        7,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        8,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        8,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        9,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        9,
        4
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        9,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        9,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        6,
        9,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        -2,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        -2,
        4
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        -1,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        1,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        1,
        3
      ],
      "layers": 17
    },
    {
      "normal": [
        7,
        1,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        2,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        2,
        3
      ],
      "layers": 17
    },
    {
      "normal": [
        7,
        2,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        3,
        1
      ],
      "layers": 17
    },
    {
      "normal": [
        7,
        3,
        2
      ],
      "layers": 17
    },
    {
      "normal": [
        7,
        3,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        4,
        -2
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        4,
        5
      ],
      "layers": 17
    },
    {
      "normal": [
        7,
        4,
        6
      ],
      "layers": 17
    },
    {
      "normal": [
        7,
        5,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        5,
        4
      ],
      "layers": 17
    },
    {
      "normal": [
        7,
        5,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        6,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        6,
        4
      ],
      "layers": 17
    },
    {
      "normal": [
        7,
        6,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        8,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        9,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        7,
        9,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        -1,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        1,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        2,
        -1
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        2,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        3,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        3,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        5,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        5,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        6,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        6,
        9
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        7,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        8,
        9,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        1,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        2,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        2,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        3,
        1
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        3,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        3,
        4
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        3,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        3,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        4,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        4,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        5,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        5,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        6,
        2
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        6,
        4
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        6,
        5
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        6,
        7
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        6,
        8
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        7,
        3
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        7,
        6
      ],
      "layers": 18
    },
    {
      "normal": [
        9,
        8,
        6
      ],
      "layers": 18
    }
  ],
  "full_distribution": {
    "4": 7,
    "7": 18,
    "9": 36,
    "10": 12,
    "12": 24,
    "13": 12,
    "14": 60,
    "15": 72,
    "17": 72,
    "18": 192
  },
  "sparse_distribution": {
    "4": 7,
    "5": 24,
    "6": 62
  },
  "sparse_facets": [
    {
      "facet": 0,
      "support": [
        [
          0,
          0,
          0
        ],
        [
          0,
          3,
          0
        ],
        [
          0,
          0,
          3
        ],
        [
          0,
          2,
          0
        ],
        [
          0,
          1,
          2
        ]
      ],
      "distribution": {
        "3": 2,
        "4": 4
      }
    },
    {
      "facet": 1,
      "support": [
        [
          0,
          0,
          0
        ],
        [
          3,
          0,
          0
        ],
        [
          0,
          0,
          3
        ],
        [
          1,
          0,
          0
        ],
        [
          2,
          0,
          1
        ]
      ],
      "distribution": {
        "3": 2,
        "4": 4
      }
    },
    {
      "facet": 2,
      "support": [
        [
          0,
          0,
          0
        ],
        [
          3,
          0,
          0
        ],
        [
          0,
          3,
          0
        ],
        [
          1,
          0,
          0
        ],
        [
          0,
          2,
          0
        ]
      ],
      "distribution": {
        "3": 2,
        "4": 4
      }
    },
    {
      "facet": 3,
      "support": [
        [
          3,
          0,
          0
        ],
        [
          0,
          3,
          0
        ],
        [
          0,
          0,
          3
        ],
        [
          2,
          0,
          1
        ],
        [
          0,
          1,
          2
        ]
      ],
      "distribution": {
        "3": 2,
        "4": 4
      }
    }
  ],
  "sparse_edges": [
    {
      "endpoints": [
        [
          0,
          0,
          0
        ],
        [
          3,
          0,
          0
        ]
      ],
      "point_count": 3
    },
    {
      "endpoints": [
        [
          0,
          0,
          0
        ],
        [
          0,
          3,
          0
        ]
      ],
      "point_count": 3
    },
    {
      "endpoints": [
        [
          0,
          0,
          0
        ],
        [
          0,
          0,
          3
        ]
      ],
      "point_count": 2
    },
    {
      "endpoints": [
        [
          3,
          0,
          0
        ],
        [
          0,
          3,
          0
        ]
      ],
      "point_count": 2
    },
    {
      "endpoints": [
        [
          3,
          0,
          0
        ],
        [
          0,
          0,
          3
        ]
      ],
      "point_count": 3
    },
    {
      "endpoints": [
        [
          0,
          3,
          0
        ],
        [
          0,
          0,
          3
        ]
      ],
      "point_count": 3
    }
  ],
  "plane_cubic_deletions": [
    {
      "removed_point": [
        1,
        1
      ],
      "support_before": [
        [
          0,
          0
        ],
        [
          0,
          1
        ],
        [
          0,
          2
        ],
        [
          0,
          3
        ],
        [
          1,
          0
        ],
        [
          1,
          1
        ],
        [
          1,
          2
        ],
        [
          2,
          0
        ],
        [
          2,
          1
        ],
        [
          3,
          0
        ]
      ],
      "distribution": {
        "4": 3,
        "7": 3,
        "9": 6
      },
      "edge_counts": [
        4,
        4,
        4
      ]
    },
    {
      "removed_point": [
        0,
        1
      ],
      "support_before": [
        [
          0,
          0
        ],
        [
          0,
          1
        ],
        [
          0,
          2
        ],
        [
          0,
          3
        ],
        [
          1,
          0
        ],
        [
          1,
          2
        ],
        [
          2,
          0
        ],
        [
          2,
          1
        ],
        [
          3,
          0
        ]
      ],
      "distribution": {
        "4": 3,
        "7": 3,
        "8": 6
      },
      "edge_counts": [
        4,
        4,
        4
      ]
    },
    {
      "removed_point": [
        1,
        2
      ],
      "support_before": [
        [
          0,
          0
        ],
        [
          0,
          2
        ],
        [
          0,
          3
        ],
        [
          1,
          0
        ],
        [
          1,
          2
        ],
        [
          2,
          0
        ],
        [
          2,
          1
        ],
        [
          3,
          0
        ]
      ],
      "distribution": {
        "4": 3,
        "6": 1,
        "7": 7
      },
      "edge_counts": [
        3,
        4,
        4
      ]
    },
    {
      "removed_point": [
        2,
        0
      ],
      "support_before": [
        [
          0,
          0
        ],
        [
          0,
          2
        ],
        [
          0,
          3
        ],
        [
          1,
          0
        ],
        [
          2,
          0
        ],
        [
          2,
          1
        ],
        [
          3,
          0
        ]
      ],
      "distribution": {
        "4": 3,
        "6": 7
      },
      "edge_counts": [
        3,
        4,
        3
      ]
    },
    {
      "removed_point": [
        2,
        1
      ],
      "support_before": [
        [
          0,
          0
        ],
        [
          0,
          2
        ],
        [
          0,
          3
        ],
        [
          1,
          0
        ],
        [
          2,
          1
        ],
        [
          3,
          0
        ]
      ],
      "distribution": {
        "4": 3,
        "5": 6
      },
      "edge_counts": [
        3,
        3,
        3
      ]
    }
  ],
  "degree_verification": {
    "direction_records": [
      {
        "normal": [
          0,
          0,
          1
        ],
        "kernel_lattice_basis": [
          [
            1,
            0,
            0
          ],
          [
            0,
            1,
            0
          ]
        ],
        "layers": [
          {
            "level": 0,
            "support": [
              [
                0,
                0,
                0
              ],
              [
                0,
                1,
                0
              ],
              [
                0,
                2,
                0
              ],
              [
                0,
                3,
                0
              ],
              [
                1,
                0,
                0
              ],
              [
                1,
                1,
                0
              ],
              [
                1,
                2,
                0
              ],
              [
                2,
                0,
                0
              ],
              [
                2,
                1,
                0
              ],
              [
                3,
                0,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                0,
                2
              ],
              [
                0,
                3
              ],
              [
                1,
                0
              ],
              [
                1,
                1
              ],
              [
                1,
                2
              ],
              [
                2,
                0
              ],
              [
                2,
                1
              ],
              [
                3,
                0
              ]
            ]
          },
          {
            "level": 1,
            "support": [
              [
                0,
                0,
                1
              ],
              [
                0,
                1,
                1
              ],
              [
                0,
                2,
                1
              ],
              [
                1,
                0,
                1
              ],
              [
                1,
                1,
                1
              ],
              [
                2,
                0,
                1
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                0,
                2
              ],
              [
                1,
                0
              ],
              [
                1,
                1
              ],
              [
                2,
                0
              ]
            ]
          },
          {
            "level": 2,
            "support": [
              [
                0,
                0,
                2
              ],
              [
                0,
                1,
                2
              ],
              [
                1,
                0,
                2
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                1,
                0
              ]
            ]
          },
          {
            "level": 3,
            "support": [
              [
                0,
                0,
                3
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ]
            ]
          }
        ],
        "omissions": [
          {
            "omitted_layer": 0,
            "type": "coordinate",
            "vertex": [
              0,
              0,
              3
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 1,
            "type": "coordinate",
            "vertex": [
              0,
              0,
              3
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 2,
            "type": "coordinate",
            "vertex": [
              0,
              0,
              3
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 3,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              1,
              2
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 2,
              "1": 3,
              "2": 6
            },
            "reduced_degree": 11
          }
        ]
      },
      {
        "normal": [
          0,
          1,
          0
        ],
        "kernel_lattice_basis": [
          [
            1,
            0,
            0
          ],
          [
            0,
            0,
            1
          ]
        ],
        "layers": [
          {
            "level": 0,
            "support": [
              [
                0,
                0,
                0
              ],
              [
                0,
                0,
                1
              ],
              [
                0,
                0,
                2
              ],
              [
                0,
                0,
                3
              ],
              [
                1,
                0,
                0
              ],
              [
                1,
                0,
                1
              ],
              [
                1,
                0,
                2
              ],
              [
                2,
                0,
                0
              ],
              [
                2,
                0,
                1
              ],
              [
                3,
                0,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                0,
                2
              ],
              [
                0,
                3
              ],
              [
                1,
                0
              ],
              [
                1,
                1
              ],
              [
                1,
                2
              ],
              [
                2,
                0
              ],
              [
                2,
                1
              ],
              [
                3,
                0
              ]
            ]
          },
          {
            "level": 1,
            "support": [
              [
                0,
                1,
                0
              ],
              [
                0,
                1,
                1
              ],
              [
                0,
                1,
                2
              ],
              [
                1,
                1,
                0
              ],
              [
                1,
                1,
                1
              ],
              [
                2,
                1,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                0,
                2
              ],
              [
                1,
                0
              ],
              [
                1,
                1
              ],
              [
                2,
                0
              ]
            ]
          },
          {
            "level": 2,
            "support": [
              [
                0,
                2,
                0
              ],
              [
                0,
                2,
                1
              ],
              [
                1,
                2,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                1,
                0
              ]
            ]
          },
          {
            "level": 3,
            "support": [
              [
                0,
                3,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ]
            ]
          }
        ],
        "omissions": [
          {
            "omitted_layer": 0,
            "type": "coordinate",
            "vertex": [
              0,
              3,
              0
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 1,
            "type": "coordinate",
            "vertex": [
              0,
              3,
              0
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 2,
            "type": "coordinate",
            "vertex": [
              0,
              3,
              0
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 3,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              1,
              2
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 2,
              "1": 3,
              "2": 6
            },
            "reduced_degree": 11
          }
        ]
      },
      {
        "normal": [
          0,
          1,
          1
        ],
        "kernel_lattice_basis": [
          [
            1,
            0,
            0
          ],
          [
            0,
            -1,
            1
          ]
        ],
        "layers": [
          {
            "level": 0,
            "support": [
              [
                0,
                0,
                0
              ],
              [
                1,
                0,
                0
              ],
              [
                2,
                0,
                0
              ],
              [
                3,
                0,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                1,
                0
              ],
              [
                2,
                0
              ],
              [
                3,
                0
              ]
            ]
          },
          {
            "level": 1,
            "support": [
              [
                0,
                0,
                1
              ],
              [
                0,
                1,
                0
              ],
              [
                1,
                0,
                1
              ],
              [
                1,
                1,
                0
              ],
              [
                2,
                0,
                1
              ],
              [
                2,
                1,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                1
              ],
              [
                0,
                0
              ],
              [
                1,
                1
              ],
              [
                1,
                0
              ],
              [
                2,
                1
              ],
              [
                2,
                0
              ]
            ]
          },
          {
            "level": 2,
            "support": [
              [
                0,
                0,
                2
              ],
              [
                0,
                1,
                1
              ],
              [
                0,
                2,
                0
              ],
              [
                1,
                0,
                2
              ],
              [
                1,
                1,
                1
              ],
              [
                1,
                2,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                2
              ],
              [
                0,
                1
              ],
              [
                0,
                0
              ],
              [
                1,
                2
              ],
              [
                1,
                1
              ],
              [
                1,
                0
              ]
            ]
          },
          {
            "level": 3,
            "support": [
              [
                0,
                0,
                3
              ],
              [
                0,
                1,
                2
              ],
              [
                0,
                2,
                1
              ],
              [
                0,
                3,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                3
              ],
              [
                0,
                2
              ],
              [
                0,
                1
              ],
              [
                0,
                0
              ]
            ]
          }
        ],
        "omissions": [
          {
            "omitted_layer": 0,
            "type": "noncoordinate",
            "essential_subfamily": [
              1,
              2,
              3
            ],
            "lattice_index": 1,
            "block_degrees": {
              "1": 3,
              "2": 6,
              "3": 5
            },
            "reduced_degree": 14
          },
          {
            "omitted_layer": 1,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              2,
              3
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 3,
              "2": 9,
              "3": 6
            },
            "reduced_degree": 18
          },
          {
            "omitted_layer": 2,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              1,
              3
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 6,
              "1": 9,
              "3": 3
            },
            "reduced_degree": 18
          },
          {
            "omitted_layer": 3,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              1,
              2
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 5,
              "1": 6,
              "2": 3
            },
            "reduced_degree": 14
          }
        ]
      },
      {
        "normal": [
          1,
          0,
          0
        ],
        "kernel_lattice_basis": [
          [
            0,
            1,
            0
          ],
          [
            0,
            0,
            1
          ]
        ],
        "layers": [
          {
            "level": 0,
            "support": [
              [
                0,
                0,
                0
              ],
              [
                0,
                0,
                1
              ],
              [
                0,
                0,
                2
              ],
              [
                0,
                0,
                3
              ],
              [
                0,
                1,
                0
              ],
              [
                0,
                1,
                1
              ],
              [
                0,
                1,
                2
              ],
              [
                0,
                2,
                0
              ],
              [
                0,
                2,
                1
              ],
              [
                0,
                3,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                0,
                2
              ],
              [
                0,
                3
              ],
              [
                1,
                0
              ],
              [
                1,
                1
              ],
              [
                1,
                2
              ],
              [
                2,
                0
              ],
              [
                2,
                1
              ],
              [
                3,
                0
              ]
            ]
          },
          {
            "level": 1,
            "support": [
              [
                1,
                0,
                0
              ],
              [
                1,
                0,
                1
              ],
              [
                1,
                0,
                2
              ],
              [
                1,
                1,
                0
              ],
              [
                1,
                1,
                1
              ],
              [
                1,
                2,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                0,
                2
              ],
              [
                1,
                0
              ],
              [
                1,
                1
              ],
              [
                2,
                0
              ]
            ]
          },
          {
            "level": 2,
            "support": [
              [
                2,
                0,
                0
              ],
              [
                2,
                0,
                1
              ],
              [
                2,
                1,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                1,
                0
              ]
            ]
          },
          {
            "level": 3,
            "support": [
              [
                3,
                0,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ]
            ]
          }
        ],
        "omissions": [
          {
            "omitted_layer": 0,
            "type": "coordinate",
            "vertex": [
              3,
              0,
              0
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 1,
            "type": "coordinate",
            "vertex": [
              3,
              0,
              0
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 2,
            "type": "coordinate",
            "vertex": [
              3,
              0,
              0
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 3,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              1,
              2
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 2,
              "1": 3,
              "2": 6
            },
            "reduced_degree": 11
          }
        ]
      },
      {
        "normal": [
          1,
          0,
          1
        ],
        "kernel_lattice_basis": [
          [
            0,
            1,
            0
          ],
          [
            -1,
            0,
            1
          ]
        ],
        "layers": [
          {
            "level": 0,
            "support": [
              [
                0,
                0,
                0
              ],
              [
                0,
                1,
                0
              ],
              [
                0,
                2,
                0
              ],
              [
                0,
                3,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                1,
                0
              ],
              [
                2,
                0
              ],
              [
                3,
                0
              ]
            ]
          },
          {
            "level": 1,
            "support": [
              [
                0,
                0,
                1
              ],
              [
                0,
                1,
                1
              ],
              [
                0,
                2,
                1
              ],
              [
                1,
                0,
                0
              ],
              [
                1,
                1,
                0
              ],
              [
                1,
                2,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                1
              ],
              [
                1,
                1
              ],
              [
                2,
                1
              ],
              [
                0,
                0
              ],
              [
                1,
                0
              ],
              [
                2,
                0
              ]
            ]
          },
          {
            "level": 2,
            "support": [
              [
                0,
                0,
                2
              ],
              [
                0,
                1,
                2
              ],
              [
                1,
                0,
                1
              ],
              [
                1,
                1,
                1
              ],
              [
                2,
                0,
                0
              ],
              [
                2,
                1,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                2
              ],
              [
                1,
                2
              ],
              [
                0,
                1
              ],
              [
                1,
                1
              ],
              [
                0,
                0
              ],
              [
                1,
                0
              ]
            ]
          },
          {
            "level": 3,
            "support": [
              [
                0,
                0,
                3
              ],
              [
                1,
                0,
                2
              ],
              [
                2,
                0,
                1
              ],
              [
                3,
                0,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                3
              ],
              [
                0,
                2
              ],
              [
                0,
                1
              ],
              [
                0,
                0
              ]
            ]
          }
        ],
        "omissions": [
          {
            "omitted_layer": 0,
            "type": "noncoordinate",
            "essential_subfamily": [
              1,
              2,
              3
            ],
            "lattice_index": 1,
            "block_degrees": {
              "1": 3,
              "2": 6,
              "3": 5
            },
            "reduced_degree": 14
          },
          {
            "omitted_layer": 1,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              2,
              3
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 3,
              "2": 9,
              "3": 6
            },
            "reduced_degree": 18
          },
          {
            "omitted_layer": 2,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              1,
              3
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 6,
              "1": 9,
              "3": 3
            },
            "reduced_degree": 18
          },
          {
            "omitted_layer": 3,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              1,
              2
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 5,
              "1": 6,
              "2": 3
            },
            "reduced_degree": 14
          }
        ]
      },
      {
        "normal": [
          1,
          1,
          0
        ],
        "kernel_lattice_basis": [
          [
            -1,
            1,
            0
          ],
          [
            0,
            0,
            1
          ]
        ],
        "layers": [
          {
            "level": 0,
            "support": [
              [
                0,
                0,
                0
              ],
              [
                0,
                0,
                1
              ],
              [
                0,
                0,
                2
              ],
              [
                0,
                0,
                3
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                0,
                2
              ],
              [
                0,
                3
              ]
            ]
          },
          {
            "level": 1,
            "support": [
              [
                0,
                1,
                0
              ],
              [
                0,
                1,
                1
              ],
              [
                0,
                1,
                2
              ],
              [
                1,
                0,
                0
              ],
              [
                1,
                0,
                1
              ],
              [
                1,
                0,
                2
              ]
            ],
            "lattice_coordinates": [
              [
                1,
                0
              ],
              [
                1,
                1
              ],
              [
                1,
                2
              ],
              [
                0,
                0
              ],
              [
                0,
                1
              ],
              [
                0,
                2
              ]
            ]
          },
          {
            "level": 2,
            "support": [
              [
                0,
                2,
                0
              ],
              [
                0,
                2,
                1
              ],
              [
                1,
                1,
                0
              ],
              [
                1,
                1,
                1
              ],
              [
                2,
                0,
                0
              ],
              [
                2,
                0,
                1
              ]
            ],
            "lattice_coordinates": [
              [
                2,
                0
              ],
              [
                2,
                1
              ],
              [
                1,
                0
              ],
              [
                1,
                1
              ],
              [
                0,
                0
              ],
              [
                0,
                1
              ]
            ]
          },
          {
            "level": 3,
            "support": [
              [
                0,
                3,
                0
              ],
              [
                1,
                2,
                0
              ],
              [
                2,
                1,
                0
              ],
              [
                3,
                0,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                3,
                0
              ],
              [
                2,
                0
              ],
              [
                1,
                0
              ],
              [
                0,
                0
              ]
            ]
          }
        ],
        "omissions": [
          {
            "omitted_layer": 0,
            "type": "noncoordinate",
            "essential_subfamily": [
              1,
              2,
              3
            ],
            "lattice_index": 1,
            "block_degrees": {
              "1": 3,
              "2": 6,
              "3": 5
            },
            "reduced_degree": 14
          },
          {
            "omitted_layer": 1,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              2,
              3
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 3,
              "2": 9,
              "3": 6
            },
            "reduced_degree": 18
          },
          {
            "omitted_layer": 2,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              1,
              3
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 6,
              "1": 9,
              "3": 3
            },
            "reduced_degree": 18
          },
          {
            "omitted_layer": 3,
            "type": "noncoordinate",
            "essential_subfamily": [
              0,
              1,
              2
            ],
            "lattice_index": 1,
            "block_degrees": {
              "0": 5,
              "1": 6,
              "2": 3
            },
            "reduced_degree": 14
          }
        ]
      },
      {
        "normal": [
          1,
          1,
          1
        ],
        "kernel_lattice_basis": [
          [
            -1,
            1,
            0
          ],
          [
            -1,
            0,
            1
          ]
        ],
        "layers": [
          {
            "level": 0,
            "support": [
              [
                0,
                0,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                0
              ]
            ]
          },
          {
            "level": 1,
            "support": [
              [
                0,
                0,
                1
              ],
              [
                0,
                1,
                0
              ],
              [
                1,
                0,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                1
              ],
              [
                1,
                0
              ],
              [
                0,
                0
              ]
            ]
          },
          {
            "level": 2,
            "support": [
              [
                0,
                0,
                2
              ],
              [
                0,
                1,
                1
              ],
              [
                0,
                2,
                0
              ],
              [
                1,
                0,
                1
              ],
              [
                1,
                1,
                0
              ],
              [
                2,
                0,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                2
              ],
              [
                1,
                1
              ],
              [
                2,
                0
              ],
              [
                0,
                1
              ],
              [
                1,
                0
              ],
              [
                0,
                0
              ]
            ]
          },
          {
            "level": 3,
            "support": [
              [
                0,
                0,
                3
              ],
              [
                0,
                1,
                2
              ],
              [
                0,
                2,
                1
              ],
              [
                0,
                3,
                0
              ],
              [
                1,
                0,
                2
              ],
              [
                1,
                1,
                1
              ],
              [
                1,
                2,
                0
              ],
              [
                2,
                0,
                1
              ],
              [
                2,
                1,
                0
              ],
              [
                3,
                0,
                0
              ]
            ],
            "lattice_coordinates": [
              [
                0,
                3
              ],
              [
                1,
                2
              ],
              [
                2,
                1
              ],
              [
                3,
                0
              ],
              [
                0,
                2
              ],
              [
                1,
                1
              ],
              [
                2,
                0
              ],
              [
                0,
                1
              ],
              [
                1,
                0
              ],
              [
                0,
                0
              ]
            ]
          }
        ],
        "omissions": [
          {
            "omitted_layer": 0,
            "type": "noncoordinate",
            "essential_subfamily": [
              1,
              2,
              3
            ],
            "lattice_index": 1,
            "block_degrees": {
              "1": 6,
              "2": 3,
              "3": 2
            },
            "reduced_degree": 11
          },
          {
            "omitted_layer": 1,
            "type": "coordinate",
            "vertex": [
              0,
              0,
              0
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 2,
            "type": "coordinate",
            "vertex": [
              0,
              0,
              0
            ],
            "reduced_degree": 1
          },
          {
            "omitted_layer": 3,
            "type": "coordinate",
            "vertex": [
              0,
              0,
              0
            ],
            "reduced_degree": 1
          }
        ]
      }
    ],
    "coordinate_vertices": [
      [
        0,
        0,
        0
      ],
      [
        0,
        0,
        3
      ],
      [
        0,
        3,
        0
      ],
      [
        3,
        0,
        0
      ]
    ],
    "noncoordinate_degree_distribution": {
      "11": 4,
      "14": 6,
      "18": 6
    },
    "component_count": 20,
    "reduced_divisorial_degree": 240
  },
  "other_codimension_bounds": {
    "other_full_directions": 4,
    "facets": 2,
    "edges": 3,
    "coefficient_boundary": 10
  },
  "scope": "Combinatorics and mixed volumes; not symbolic resultant expansion or analytic proofs."
}

